Diverse Community Data for Benchmarking Data Privacy Algorithms

The Collaborative Research Cycle (CRC) is a National Institute of Standards and Technology (NIST) benchmarking program intended to strengthen understanding of tabular data deidentification technologies. Deidentification algorithms are vulnerable to the same bias and privacy issues that impact other data analytics and machine learning applications, and can even amplify those issues by contaminating downstream applications. This paper summarizes four CRC contributions: theoretical work on the relationship between diverse populations and challenges for equitable deidentification; public benchmark data focused on diverse populations and challenging features; a comprehensive open source suite of evaluation metrology for deidentified datasets; and an archive of more than 450 deidentified data samples from a broad range of techniques. The initial set of evaluation results demonstrate the value of these tools for investigations in this field.

==> figures/AppendixFigs/kmarg_demographic_uem_sorted_2.csv <==
,library name,Algorithm,epsilon,subgrp 4-marg. gap,overall UEM,overall % UEM,overall 4-marg.
0,rsynthpop,ipf,1,100,526,3.53,836
1,subsample_5pcnt,subsample_5pcnt,,75,746,5.0,887
2,rsynthpop,ipf,2,156,1223,8.2,868
3,synthcity,tvae,,64,1279,8.57,799
4,smartnoise-synth,pacsynth,5,137,1521,10.34,817
5,rsynthpop,ipf,2,95,1593,10.68,898
6,smartnoise-synth,mst,1,108,1860,12.47,898
7,smartnoise-synth,pacsynth,10,145,2013,13.49,851
8,smartnoise-synth,mst,10,101,2027,13.59,906
9,smartnoise-synth,mst,5,95,2030,13.61,907
10,Sarus SDG,Sarus SDG,10,37,2087,13.99,905
11,smartnoise-synth,aim,1,77,2105,14.11,938
12,rsynthpop,ipf,10,157,2215,14.85,904
13,rsynthpop,ipf,100,155,2275,15.25,904
14,rsynthpop,ipf_NonDP,,58,2379,15.82,958
15,smartnoise-synth,aim,5,48,2736,18.34,960
16,smartnoise-synth,aim,10,46,2789,18.7,964
17,synthcity,bayesian_network,,12,3370,22.59,901
18,rsynthpop,cart,,25,3728,24.99,968
19,rsynthpop,cart,,78,5538,37.12,952
20,subsample_40pcnt,subsample_40pcnt,,23,5963,39.97,967
21,rsynthpop,catall,10,52,7066,47.37,902
22,sdcmicro,kanonymity,,74,7073,47.41,855
23,sdcmicro,pram,,29,8690,58.25,963
24,rsynthpop,catall,100,16,9351,62.68,973
25,rsynthpop,catall_NonDP,,17,9453,63.37,973
26,sdcmicro,pram,,22,10160,68.11,968
27,rsynthpop,catall,10,38,10950,73.4,897
28,sdcmicro,kanonymity,,11,13219,88.61,960
29,rsynthpop,catall,100,1,14917,99.99,999
